Scrutinizer: A Mixed-Initiative Approach to Large-Scale, Data-Driven Claim Verification

Organizations such as the International Energy Agency (IEA) spend significant amounts of time and money to manually fact check text documents summarizing data. The goal of the Scrutinizer system is to reduce verification overheads by supporting human fact checkers in translating text claims into SQL queries on an associated database. Scrutinizer coordinates teams of human fact checkers. It reduces verification time by proposing queries or query fragments to the users. Those proposals are based on claim text classifiers, that gradually improve during the verification of a large document. In addition, Scrutinizer uses tentative execution of query candidates to narrow down the set of alternatives. The verification process is controlled by a cost-based optimizer. It optimizes the interaction with users and prioritizes claim verifications. For the latter, it considers expected verification overheads as well as the expected claim utility as training samples for the classifiers. We evaluate the Scrutinizer system using simulations and a user study, based on actual claims and data and using professional fact checkers employed by IEA. Our experiments consistently demonstrate significant savings in verification time, without reducing result accuracy.

==> files/milp_acc_vs_cost_all_claims.csv <==
,avg_property_classifier_acc,cost,cost_weeks,,Constant
0,0,61.7,0.002709619,,4.3916E-05
1,0,61.7,0.002709619,,
2,0,63.2,0.002775493,,
3,0,61.7,0.002709619,,
4,0,61.7,0.002709619,,
5,0,61.7,0.002709619,,
6,0,63.2,0.002775493,,
7,0,61.8,0.00271401,,
8,0,61.7,0.002709619,,
9,0,62,0.002722793,,
10,0,66,0.002898458,,
11,0,64,0.002810626,,
12,0,64.3,0.0028238,,
13,0,64.1,0.002815017,,
14,0,64.3,0.0028238,,
15,0,64.1,0.002815017,,
16,0,66,0.002898458,,
17,0,64.3,0.0028238,,
18,0,64,0.002810626,,
19,0,64,0.002810626,,
20,0,64,0.002810626,,
21,0,66,0.002898458,,
22,0,66,0.002898458,,
23,0,66,0.002898458,,
24,0,66,0.002898458,,
25,0,64.2,0.002819409,,
26,0,64.2,0.002819409,,
27,0.166666667,51.9,0.002279242,,
28,0.166666667,51.8,0.00227485,,
29,0.166666667,51.8,0.00227485,,
30,0.166666667,51.8,0.00227485,,
31,0.166666667,51.8,0.00227485,,
32,0.166666667,51.4,0.002257284,,
33,0.166666667,51.7,0.002270458,,
34,0.166666667,51.7,0.002270458,,
35,0.166666667,52,0.002283633,,
36,0.166666667,51.7,0.002270458,,
37,0.166666667,51.7,0.002270458,,
38,0.166666667,51.7,0.002270458,,
39,0.166666667,51.7,0.002270458,,
40,0.166666667,51.7,0.002270458,,
41,0.166666667,51.4,0.002257284,,
42,0.166666667,53,0.002327549,,
43,0.166666667,51.7,0.002270458,,
44,0.166666667,52,0.002283633,,
45,0.166666667,52,0.002283633,,
46,0.166666667,52.4,0.0023012,,
47,0.166666667,51.6,0.002266067,,
48,0.166666667,51.8,0.00227485,,
49,0.166666667,51.7,0.002270458,,
50,0.166666667,52,0.002283633,,
51,0.166666667,52.3,0.002296808,,
52,0.166666667,51.9,0.002279242,,
53,0.166666667,51.7,0.002270458,,
54,0.166666667,52.2,0.002292416,,
55,0.166666667,51.8,0.00227485,,
56,0.166666667,51.8,0.00227485,,
57,0.166666667,52.1,0.002288025,,
58,0.166666667,52.1,0.002288025,,
59,0.166666667,51.8,0.00227485,,
60,0.166666667,53.7,0.00235829,,
61,0.166666667,55.3,0.002428556,,
62,0.166666667,53.5,0.002349507,,
63,0.166666667,53.3,0.002340724,,
64,0.166666667,53.3,0.002340724,,
65,0.166666667,53.3,0.002340724,,
66,0.166666667,54,0.002371465,,
67,0.166666667,53.3,0.002340724,,
68,0.166666667,53.2,0.002336332,,
69,0.166666667,53.3,0.002340724,,
70,0.166666667,53.4,0.002345116,,
71,0.166666667,53.3,0.002340724,,
72,0.166666667,55.1,0.002419773,,
73,0.166666667,53.4,0.002345116,,
74,0.166666667,53.4,0.002345116,,
75,0.166666667,53.2,0.002336332,,
76,0.166666667,53.7,0.00235829,,
77,0.166666667,53.2,0.002336332,,
78,0.166666667,53.1,0.002331941,,
79,0.166666667,53.4,0.002345116,,
80,0.166666667,53.7,0.00235829,,
81,0.166666667,55.1,0.002419773,,
82,0.166666667,55.1,0.002419773,,
83,0.166666667,53.6,0.002353899,,
84,0.166666667,53.7,0.00235829,,
85,0.166666667,54.1,0.002375857,,
86,0.166666667,53.3,0.002340724,,
87,0.166666667,53.5,0.002349507,,
88,0.166666667,53.6,0.002353899,,
89,0.166666667,54,0.002371465,,
90,0.166666667,55.1,0.002419773,,
91,0.166666667,54.1,0.002375857,,
92,0.166666667,53.4,0.002345116,,
93,0.166666667,55.1,0.002419773,,
94,0.166666667,53.4,0.002345116,,
95,0.166666667,53.8,0.002362682,,
96,0.166666667,53.9,0.002367074,,
97,0.166666667,53.1,0.002331941,,
98,0.166666667,55.2,0.002424165,,
99,0.166666667,53.2,0.002336332,,
100,0.166666667,53.5,0.002349507,,
101,0.166666667,55.3,0.002428556,,
102,0.166666667,53.4,0.002345116,,
103,0.166666667,53.1,0.002331941,,
104,0.166666667,55.1,0.002419773,,
105,0.166666667,54.2,0.002380249,,
106,0.166666667,54,0.002371465,,
107,0.166666667,53.2,0.002336332,,
108,0.166666667,53.4,0.002345116,,
109,0.166666667,55.1,0.002419773,,
110,0.166666667,54.3,0.00238464,,
111,0.166666667,55.1,0.002419773,,
112,0.166666667,54.2,0.002380249,,
113,0.166666667,54.1,0.002375857,,
114,0.166666667,53.5,0.002349507,,
115,0.166666667,53.1,0.002331941,,
116,0.166666667,53.7,0.00235829,,
117,0.166666667,53.4,0.002345116,,
118,0.166666667,55.8,0.002450514,,
119,0.166666667,53.8,0.002362682,,
120,0.166666667,55.1,0.002419773,,
121,0.166666667,53.1,0.002331941,,
122,0.166666667,53.6,0.002353899,,
123,0.166666667,53.3,0.002340724,,
124,0.166666667,53.2,0.002336332,,
125,0.166666667,53.7,0.00235829,,
126,0.166666667,53.7,0.00235829,,
127,0.166666667,53.4,0.002345116,,
128,0.166666667,53.8,0.002362682,,
129,0.166666667,54.1,0.002375857,,
130,0.166666667,53.6,0.002353899,,
131,0.166666667,53.3,0.002340724,,
132,0.166666667,53.7,0.00235829,,
133,0.166666667,53.2,0.002336332,,
134,0.166666667,53.1,0.002331941,,
135,0.166666667,53.3,0.002340724,,
136,0.333333333,41.3,0.001813732,,
137,0.333333333,41.3,0.001813732,,
138,0.333333333,41.6,0.001826907,,
139,0.333333333,42,0.001844473,,
140,0.333333333,41.8,0.00183569,,
141,0.333333333,42.2,0.001853256,,
142,0.333333333,41.6,0.001826907,,
143,0.333333333,41.5,0.001822515,,
144,0.333333333,41.6,0.001826907,,
145,0.333333333,41.7,0.001831298,,
146,0.333333333,41.5,0.001822515,,
147,0.333333333,43.5,0.001910347,,
148,0.333333333,42.5,0.001866431,,
149,0.333333333,42.3,0.001857648,,
150,0.333333333,42.3,0.001857648,,
151,0.333333333,42.3,0.001857648,,
152,0.333333333,42.4,0.001862039,,
153,0.333333333,45.1,0.001980613,,
154,0.333333333,42.4,0.001862039,,
155,0.333333333,43.4,0.001905955,,
156,0.333333333,42.8,0.001879606,,
157,0.333333333,43.7,0.00191913,,
158,0.333333333,43.2,0.001897172,,
159,0.333333333,42.5,0.001866431,,
160,0.333333333,42.3,0.001857648,,
161,0.333333333,42.4,0.001862039,,
162,0.333333333,42.3,0.001857648,,
163,0.333333333,42.6,0.001870823,,
164,0.333333333,42.4,0.001862039,,
165,0.333333333,43.5,0.001910347,,
166,0.333333333,42.4,0.001862039,,
167,0.333333333,42.4,0.001862039,,
168,0.333333333,44.2,0.001941088,,
169,0.333333333,44.2,0.001941088,,
170,0.333333333,44.2,0.001941088,,
171,0.333333333,42.2,0.001853256,,
172,0.333333333,42.9,0.001883997,,
173,0.333333333,42.8,0.001879606,,
174,0.333333333,43.7,0.00191913,,
175,0.333333333,42.3,0.001857648,,
176,0.333333333,43.7,0.00191913,,
177,0.333333333,43.7,0.00191913,,
178,0.333333333,42.9,0.001883997,,
179,0.333333333,43.8,0.001923522,,
180,0.333333333,42.4,0.001862039,,
181,0.333333333,42.5,0.001866431,,
182,0.333333333,42.6,0.001870823,,
183,0.333333333,43.2,0.001897172,,
184,0.333333333,43,0.001888389,,
185,0.333333333,43.4,0.001905955,,
186,0.333333333,43.3,0.001901564,,
187,0.333333333,42.6,0.001870823,,
188,0.333333333,44.4,0.001949871,,
189,0.333333333,43,0.001888389,,
190,0.333333333,43.7,0.00191913,,
191,0.333333333,42.5,0.001866431,,
192,0.333333333,42.5,0.001866431,,
193,0.333333333,43.9,0.001927913,,
194,0.333333333,43.2,0.001897172,,
195,0.333333333,43.7,0.00191913,,
196,0.333333333,42.5,0.001866431,,
197,0.333333333,43.2,0.001897172,,
198,0.333333333,43.7,0.00191913,,
199,0.333333333,44,0.001932305,,
200,0.333333333,42.6,0.001870823,,
201,0.333333333,43.7,0.00191913,,
202,0.333333333,42.4,0.001862039,,
203,0.333333333,43.4,0.001905955,,
204,0.333333333,43.3,0.001901564,,
205,0.333333333,42.8,0.001879606,,
206,0.333333333,43.8,0.001923522,,
207,0.333333333,42.9,0.001883997,,
208,0.333333333,42.4,0.001862039,,
209,0.333333333,42.2,0.001853256,,
210,0.333333333,42.8,0.001879606,,
211,0.333333333,43.4,0.001905955,,
212,0.333333333,43.3,0.001901564,,
213,0.333333333,43.5,0.001910347,,
214,0.333333333,42.5,0.001866431,,
215,0.333333333,43.7,0.00191913,,
216,0.333333333,42.6,0.001870823,,
217,0.333333333,43.3,0.001901564,,
218,0.333333333,42.3,0.001857648,,
219,0.333333333,43.2,0.001897172,,
220,0.333333333,42.5,0.001866431,,
221,0.333333333,43.4,0.001905955,,
222,0.333333333,44.1,0.001936697,,
223,0.333333333,43.1,0.001892781,,
224,0.333333333,42.7,0.001875214,,
225,0.333333333,42.3,0.001857648,,
226,0.333333333,42.8,0.001879606,,
227,0.333333333,42.3,0.001857648,,
228,0.333333333,42.9,0.001883997,,
229,0.333333333,42.9,0.001883997,,
230,0.333333333,42.3,0.001857648,,
231,0.333333333,44.3,0.00194548,,
232,0.333333333,43.8,0.001923522,,
233,0.333333333,42.6,0.001870823,,
234,0.333333333,43.2,0.001897172,,
235,0.333333333,42.9,0.001883997,,
236,0.333333333,42.3,0.001857648,,
237,0.333333333,43.8,0.001923522,,
238,0.333333333,43.9,0.001927913,,
239,0.333333333,43.8,0.001923522,,
240,0.333333333,43.3,0.001901564,,
241,0.333333333,42.7,0.001875214,,
242,0.333333333,42.3,0.001857648,,
243,0.333333333,43.9,0.001927913,,
244,0.333333333,43,0.001888389,,
245,0.333333333,42.8,0.001879606,,
246,0.333333333,43.8,0.001923522,,
247,0.333333333,43.7,0.00191913,,
248,0.333333333,43.3,0.001901564,,
249,0.333333333,42.2,0.001853256,,
250,0.333333333,42.8,0.001879606,,
251,0.333333333,43.6,0.001914739,,
252,0.333333333,42.5,0.001866431,,
253,0.333333333,43.6,0.001914739,,
254,0.333333333,42.7,0.001875214,,
255,0.333333333,43,0.001888389,,
256,0.333333333,43.2,0.001897172,,
257,0.333333333,43.6,0.001914739,,
258,0.333333333,43.1,0.001892781,,
259,0.333333333,43.3,0.001901564,,
260,0.333333333,42.2,0.001853256,,
261,0.333333333,43.8,0.001923522,,
262,0.333333333,43.9,0.001927913,,
263,0.333333333,42.3,0.001857648,,
264,0.333333333,42.6,0.001870823,,
265,0.333333333,42.6,0.001870823,,
266,0.333333333,42.7,0.001875214,,
267,0.333333333,43.3,0.001901564,,
268,0.333333333,45.2,0.001985004,,
269,0.333333333,42.9,0.001883997,,
270,0.333333333,42.4,0.001862039,,
271,0.333333333,43.1,0.001892781,,
272,0.333333333,43.3,0.001901564,,
273,0.333333333,42.7,0.001875214,,
274,0.333333333,42.7,0.001875214,,
275,0.333333333,43.9,0.001927913,,
276,0.333333333,43.3,0.001901564,,
277,0.333333333,43,0.001888389,,
278,0.333333333,44.9,0.001971829,,
279,0.333333333,43.9,0.001927913,,
280,0.333333333,43.8,0.001923522,,
281,0.333333333,44.8,0.001967438,,
282,0.333333333,43.7,0.00191913,,
283,0.333333333,42.8,0.001879606,,
284,0.333333333,43.9,0.001927913,,
285,0.333333333,43.4,0.001905955,,
286,0.5,31.4,0.001378963,,
287,0.5,31.4,0.001378963,,
288,0.5,31.5,0.001383355,,
289,0.5,31.3,0.001374572,,
290,0.5,31.4,0.001378963,,
291,0.5,31.5,0.001383355,,
292,0.5,31.8,0.00139653,,
293,0.5,31.3,0.001374572,,
294,0.5,31.9,0.001400921,,
295,0.5,31.4,0.001378963,,
296,0.5,31.5,0.001383355,,
297,0.5,31.4,0.001378963,,
298,0.5,31.8,0.00139653,,
299,0.5,31.5,0.001383355,,
300,0.5,31.3,0.001374572,,
301,0.5,31.3,0.001374572,,
302,0.5,31.4,0.001378963,,
303,0.5,31.4,0.001378963,,
304,0.5,31.4,0.001378963,,
305,0.5,31.4,0.001378963,,
306,0.5,32.4,0.001422879,,
307,0.5,32.4,0.001422879,,
308,0.5,32.8,0.001440446,,
309,0.5,33.2,0.001458012,,
310,0.5,32.1,0.001409704,,
311,0.5,32.7,0.001436054,,
312,0.5,31.6,0.001387746,,
313,0.5,32.8,0.001440446,,
314,0.5,31.4,0.001378963,,
315,0.5,32.5,0.001427271,,
316,0.5,33,0.001449229,,
317,0.5,32.8,0.001440446,,
318,0.5,31.5,0.001383355,,
319,0.5,31.5,0.001383355,,
320,0.5,32.8,0.001440446,,
321,0.5,32.7,0.001436054,,
322,0.5,33,0.001449229,,
323,0.5,31.5,0.001383355,,
324,0.5,33,0.001449229,,
325,0.5,31.7,0.001392138,,
326,0.5,32.8,0.001440446,,
327,0.5,32.8,0.001440446,,
328,0.5,32.4,0.001422879,,
329,0.5,33.2,0.001458012,,
330,0.5,32.6,0.001431662,,
331,0.5,32.7,0.001436054,,
332,0.5,31.6,0.001387746,,
333,0.5,32.2,0.001414096,,
334,0.5,31.6,0.001387746,,
335,0.5,32.5,0.001427271,,
336,0.5,32.2,0.001414096,,
337,0.5,32.6,0.001431662,,
338,0.5,31.6,0.001387746,,
339,0.5,32.7,0.001436054,,
340,0.5,32.8,0.001440446,,
341,0.5,33.4,0.001466795,,
342,0.5,31.7,0.001392138,,
343,0.5,33.6,0.001475578,,
344,0.5,32.9,0.001444837,,
345,0.5,32.9,0.001444837,,
346,0.5,32.6,0.001431662,,
347,0.5,33.4,0.001466795,,
348,0.5,32.8,0.001440446,,
349,0.5,32.6,0.001431662,,
350,0.5,32.9,0.001444837,,
351,0.5,32.3,0.001418488,,
352,0.5,31.5,0.001383355,,
353,0.5,32.3,0.001418488,,
354,0.5,31.9,0.001400921,,
355,0.5,32.8,0.001440446,,
356,0.5,32.4,0.001422879,,
357,0.5,32.5,0.001427271,,
358,0.5,33.3,0.001462404,,
359,0.5,32.6,0.001431662,,
360,0.5,33.7,0.00147997,,
361,0.5,33.2,0.001458012,,
362,0.5,33.3,0.001462404,,
363,0.5,32.9,0.001444837,,
364,0.5,32.8,0.001440446,,
365,0.5,33.9,0.001488753,,
366,0.5,31.6,0.001387746,,
367,0.5,32.8,0.001440446,,
368,0.5,32.7,0.001436054,,
369,0.5,31.5,0.001383355,,
370,0.5,32.4,0.001422879,,
371,0.5,32.7,0.001436054,,
372,0.5,32.5,0.001427271,,
373,0.5,32.7,0.001436054,,
374,0.5,32.9,0.001444837,,
375,0.5,32.9,0.001444837,,
376,0.5,32.8,0.001440446,,
377,0.5,32.7,0.001436054,,
378,0.5,32.4,0.001422879,,
379,0.5,33.8,0.001484362,,
380,0.5,33.1,0.00145362,,
381,0.5,32.8,0.001440446,,
382,0.5,32.8,0.001440446,,
383,0.5,32.3,0.001418488,,
384,0.5,32.8,0.001440446,,
385,0.5,32.5,0.001427271,,
386,0.5,32.5,0.001427271,,
387,0.5,32.7,0.001436054,,
388,0.5,32.7,0.001436054,,
389,0.5,32.4,0.001422879,,
390,0.5,33.1,0.00145362,,
391,0.5,31.7,0.001392138,,
392,0.5,33.9,0.001488753,,
393,0.5,32.8,0.001440446,,
394,0.5,32.4,0.001422879,,
395,0.5,31.4,0.001378963,,
396,0.5,31.8,0.00139653,,
397,0.5,32.1,0.001409704,,
398,0.5,32.2,0.001414096,,
399,0.5,32.9,0.001444837,,
400,0.5,32.5,0.001427271,,
401,0.5,32,0.001405313,,
402,0.5,34.3,0.00150632,,
403,0.5,32.6,0.001431662,,
404,0.5,32.4,0.001422879,,
405,0.5,33.6,0.001475578,,
406,0.5,31.6,0.001387746,,
407,0.5,32.5,0.001427271,,
408,0.5,32.7,0.001436054,,
409,0.5,33.3,0.001462404,,
410,0.5,32.3,0.001418488,,
411,0.5,32.6,0.001431662,,
412,0.5,33,0.001449229,,
413,0.5,31.7,0.001392138,,
414,0.5,31.4,0.001378963,,
415,0.5,33.6,0.001475578,,
416,0.5,32.3,0.001418488,,
417,0.5,31.5,0.001383355,,
418,0.5,32.3,0.001418488,,
419,0.5,32.3,0.001418488,,
420,0.5,33,0.001449229,,
421,0.5,32.9,0.001444837,,
422,0.5,31.7,0.001392138,,
423,0.5,32.6,0.001431662,,
424,0.5,32.5,0.001427271,,
425,0.5,33.3,0.001462404,,
426,0.5,33,0.001449229,,
427,0.5,33,0.001449229,,
428,0.5,33.3,0.001462404,,
429,0.5,34.4,0.001510711,,
430,0.5,32.3,0.001418488,,
431,0.5,31.5,0.001383355,,
432,0.5,32.8,0.001440446,,
433,0.5,31.4,0.001378963,,
434,0.5,32.5,0.001427271,,
435,0.5,32.8,0.001440446,,
436,0.5,32,0.001405313,,
437,0.5,33.3,0.001462404,,
438,0.5,32.7,0.001436054,,
439,0.5,32.6,0.001431662,,
440,0.5,32.9,0.001444837,,
441,0.5,32.8,0.001440446,,
442,0.5,31.7,0.001392138,,
443,0.5,33,0.001449229,,
444,0.5,32.4,0.001422879,,
445,0.5,32.7,0.001436054,,
446,0.5,32.9,0.001444837,,
447,0.5,32.3,0.001418488,,
448,0.5,32,0.001405313,,
449,0.5,33.4,0.001466795,,
450,0.5,32.5,0.001427271,,
451,0.5,32.9,0.001444837,,
452,0.5,31.8,0.00139653,,
453,0.5,32.7,0.001436054,,
454,0.5,33.9,0.001488753,,
455,0.5,32.7,0.001436054,,
456,0.5,33,0.001449229,,
457,0.5,33.1,0.00145362,,
458,0.5,32.5,0.001427271,,
459,0.5,32.7,0.001436054,,
460,0.5,32.7,0.001436054,,
461,0.5,33,0.001449229,,
462,0.5,33.4,0.001466795,,
463,0.5,32.7,0.001436054,,
464,0.5,32,0.001405313,,
465,0.5,32.7,0.001436054,,
466,0.5,32.7,0.001436054,,
467,0.5,32.4,0.001422879,,
468,0.5,32.7,0.001436054,,
469,0.5,32.8,0.001440446,,
470,0.5,31.5,0.001383355,,
471,0.5,32.4,0.001422879,,
472,0.5,31.5,0.001383355,,
473,0.5,33.2,0.001458012,,
474,0.5,33.2,0.001458012,,
475,0.5,33.3,0.001462404,,
476,0.5,32.6,0.001431662,,
477,0.5,32.3,0.001418488,,
478,0.5,32.7,0.001436054,,
479,0.5,33,0.001449229,,
480,0.5,32.4,0.001422879,,
481,0.5,32.6,0.001431662,,
482,0.5,31.7,0.001392138,,
483,0.5,32.4,0.001422879,,
484,0.5,33.3,0.001462404,,
485,0.5,32.5,0.001427271,,
486,0.5,32.4,0.001422879,,
487,0.5,32.3,0.001418488,,
488,0.5,33.3,0.001462404,,
489,0.5,31.8,0.00139653,,
490,0.5,31.6,0.001387746,,
491,0.5,33.8,0.001484362,,
492,0.5,32.4,0.001422879,,
493,0.5,32.5,0.001427271,,
494,0.5,32.9,0.001444837,,
495,0.5,33.1,0.00145362,,
496,0.5,33.3,0.001462404,,
497,0.5,32.7,0.001436054,,
498,0.5,32.3,0.001418488,,
499,0.5,33.3,0.001462404,,
500,0.5,33.3,0.001462404,,
501,0.5,32.6,0.001431662,,
502,0.5,32.3,0.001418488,,
503,0.5,32.7,0.001436054,,
504,0.5,32.9,0.001444837,,
505,0.5,33,0.001449229,,
506,0.5,32.6,0.001431662,,
507,0.5,33.3,0.001462404,,
508,0.5,32.3,0.001418488,,
509,0.5,32.3,0.001418488,,
510,0.5,32.9,0.001444837,,
511,0.5,33.3,0.001462404,,
512,0.5,33.3,0.001462404,,
513,0.5,33.2,0.001458012,,
514,0.5,32.3,0.001418488,,
515,0.5,32.7,0.001436054,,
516,0.5,32.1,0.001409704,,
517,0.5,32.6,0.001431662,,
518,0.5,33.3,0.001462404,,
519,0.5,33,0.001449229,,
520,0.5,32.7,0.001436054,,
521,0.5,31.7,0.001392138,,
522,0.5,33.9,0.001488753,,
523,0.5,33,0.001449229,,
524,0.5,32.9,0.001444837,,
525,0.5,33,0.001449229,,
526,0.5,32.5,0.001427271,,
527,0.5,33.3,0.001462404,,
528,0.5,32.1,0.001409704,,
529,0.5,31.9,0.001400921,,
530,0.5,32.4,0.001422879,,
531,0.5,32.8,0.001440446,,
532,0.5,32.5,0.001427271,,
533,0.5,32.9,0.001444837,,
534,0.5,32.9,0.001444837,,
535,0.5,32.3,0.001418488,,
536,0.5,32.7,0.001436054,,
537,0.5,34.1,0.001497536,,
538,0.5,32.6,0.001431662,,
539,0.5,33.1,0.00145362,,
540,0.5,32.9,0.001444837,,
541,0.5,32.6,0.001431662,,
542,0.5,32.6,0.001431662,,
543,0.5,34.1,0.001497536,,
544,0.5,32.5,0.001427271,,
545,0.5,31.7,0.001392138,,
546,0.5,32.1,0.001409704,,
547,0.5,33.7,0.00147997,,
548,0.5,32.6,0.001431662,,
549,0.5,32.8,0.001440446,,
550,0.5,32.3,0.001418488,,
551,0.5,32.7,0.001436054,,
552,0.5,33.1,0.00145362,,
553,0.5,33.6,0.001475578,,
554,0.5,32.7,0.001436054,,
555,0.5,31.9,0.001400921,,
556,0.5,33.4,0.001466795,,
557,0.5,33.2,0.001458012,,
558,0.5,32.4,0.001422879,,
559,0.5,32.7,0.001436054,,
560,0.5,32.4,0.001422879,,
561,0.5,32.7,0.001436054,,
562,0.5,32.6,0.001431662,,
563,0.5,32.1,0.001409704,,
564,0.5,33.9,0.001488753,,
565,0.5,32.2,0.001414096,,
566,0.5,33,0.001449229,,
567,0.5,32.6,0.001431662,,
568,0.666666667,21.2,0.00093102,,
569,0.666666667,21.1,0.000926628,,
570,0.666666667,21.4,0.000939803,,
571,0.666666667,21.1,0.000926628,,
572,0.666666667,20.7,0.000909062,,
573,0.666666667,21.1,0.000926628,,
574,0.666666667,20.8,0.000913453,,
575,0.666666667,21.1,0.000926628,,
576,0.666666667,21.4,0.000939803,,
577,0.666666667,21.1,0.000926628,,
578,0.666666667,21.1,0.000926628,,
579,0.666666667,21.3,0.000935411,,
580,0.666666667,21.3,0.000935411,,
581,0.666666667,21.2,0.00093102,,
582,0.666666667,21.1,0.000926628,,
583,0.666666667,21.1,0.000926628,,
584,0.666666667,21.4,0.000939803,,
585,0.666666667,22.4,0.000983719,,
586,0.666666667,21.4,0.000939803,,
587,0.666666667,22.1,0.000970544,,
588,0.666666667,22.1,0.000970544,,
589,0.666666667,22.3,0.000979327,,
590,0.666666667,21.4,0.000939803,,
591,0.666666667,22,0.000966153,,
592,0.666666667,21.9,0.000961761,,
593,0.666666667,21.6,0.000948586,,
594,0.666666667,21.8,0.000957369,,
595,0.666666667,21.5,0.000944195,,
596,0.666666667,22.7,0.000996894,,
597,0.666666667,22.4,0.000983719,,
598,0.666666667,21.7,0.000952978,,
599,0.666666667,22.2,0.000974936,,
600,0.666666667,22.4,0.000983719,,
601,0.666666667,22,0.000966153,,
602,0.666666667,22,0.000966153,,
603,0.666666667,22.1,0.000970544,,
604,0.666666667,21.6,0.000948586,,
605,0.666666667,22.1,0.000970544,,
606,0.666666667,22.1,0.000970544,,
607,0.666666667,21.5,0.000944195,,
608,0.666666667,21.7,0.000952978,,
609,0.666666667,22,0.000966153,,
610,0.666666667,21.7,0.000952978,,
611,0.666666667,22.2,0.000974936,,
612,0.666666667,22.5,0.000988111,,
613,0.666666667,21.8,0.000957369,,
614,0.666666667,22.2,0.000974936,,
615,0.666666667,21.5,0.000944195,,
616,0.666666667,22,0.000966153,,
617,0.666666667,22.3,0.000979327,,
618,0.666666667,21.5,0.000944195,,
619,0.666666667,21.4,0.000939803,,
620,0.666666667,21.9,0.000961761,,
621,0.666666667,21.9,0.000961761,,
622,0.666666667,21.9,0.000961761,,
623,0.666666667,22.3,0.000979327,,
624,0.666666667,22.1,0.000970544,,
625,0.666666667,21.9,0.000961761,,
626,0.666666667,22,0.000966153,,
627,0.666666667,21.4,0.000939803,,
628,0.666666667,21.9,0.000961761,,
629,0.666666667,21.4,0.000939803,,
630,0.666666667,21.7,0.000952978,,
631,0.666666667,22.7,0.000996894,,
632,0.666666667,22,0.000966153,,
633,0.666666667,21.5,0.000944195,,
634,0.666666667,22,0.000966153,,
635,0.666666667,22.6,0.000992502,,
636,0.666666667,22.3,0.000979327,,
637,0.666666667,22.4,0.000983719,,
638,0.666666667,22.3,0.000979327,,
639,0.666666667,22.6,0.000992502,,
640,0.666666667,22.6,0.000992502,,
641,0.666666667,22,0.000966153,,
642,0.666666667,21.8,0.000957369,,
643,0.666666667,22.1,0.000970544,,
644,0.666666667,21.4,0.000939803,,
645,0.666666667,21.7,0.000952978,,
646,0.666666667,21.4,0.000939803,,
647,0.666666667,22.5,0.000988111,,
648,0.666666667,20.8,0.000913453,,
649,0.666666667,21.8,0.000957369,,
650,0.666666667,22,0.000966153,,
651,0.666666667,21,0.000922237,,
652,0.666666667,21.5,0.000944195,,
653,0.666666667,22.4,0.000983719,,
654,0.666666667,21.9,0.000961761,,
655,0.666666667,22.5,0.000988111,,
656,0.666666667,22.1,0.000970544,,
657,0.666666667,22,0.000966153,,
658,0.666666667,22.4,0.000983719,,
659,0.666666667,21.6,0.000948586,,
660,0.666666667,22.3,0.000979327,,
661,0.666666667,23.1,0.00101446,,
662,0.666666667,21.6,0.000948586,,
663,0.666666667,21.8,0.000957369,,
664,0.666666667,22,0.000966153,,
665,0.666666667,21.8,0.000957369,,
666,0.666666667,21.8,0.000957369,,
667,0.666666667,22.1,0.000970544,,
668,0.666666667,21.7,0.000952978,,
669,0.666666667,21.8,0.000957369,,
670,0.666666667,22.8,0.001001285,,
671,0.666666667,22.1,0.000970544,,
672,0.666666667,22.3,0.000979327,,
673,0.666666667,22.4,0.000983719,,
674,0.666666667,21.8,0.000957369,,
675,0.666666667,22.6,0.000992502,,
676,0.666666667,21.5,0.000944195,,
677,0.666666667,23.2,0.001018852,,
678,0.666666667,22.1,0.000970544,,
679,0.666666667,22.3,0.000979327,,
680,0.666666667,21.7,0.000952978,,
681,0.666666667,22.8,0.001001285,,
682,0.666666667,22.5,0.000988111,,
683,0.666666667,22,0.000966153,,
684,0.666666667,22.2,0.000974936,,
685,0.666666667,22.5,0.000988111,,
686,0.666666667,21.8,0.000957369,,
687,0.666666667,22.7,0.000996894,,
688,0.666666667,22,0.000966153,,
689,0.666666667,22.6,0.000992502,,
690,0.666666667,21.8,0.000957369,,
691,0.666666667,21.9,0.000961761,,
692,0.666666667,20.9,0.000917845,,
693,0.666666667,22.1,0.000970544,,
694,0.666666667,22.5,0.000988111,,
695,0.666666667,22.2,0.000974936,,
696,0.666666667,22.4,0.000983719,,
697,0.666666667,21.9,0.000961761,,
698,0.666666667,21.9,0.000961761,,
699,0.666666667,22,0.000966153,,
700,0.666666667,22.1,0.000970544,,
701,0.666666667,21.7,0.000952978,,
702,0.666666667,21.9,0.000961761,,
703,0.666666667,22,0.000966153,,
704,0.666666667,21.5,0.000944195,,
705,0.666666667,22,0.000966153,,
706,0.666666667,22.2,0.000974936,,
707,0.666666667,22.6,0.000992502,,
708,0.666666667,22.1,0.000970544,,
709,0.666666667,22.4,0.000983719,,
710,0.666666667,21.4,0.000939803,,
711,0.666666667,22.2,0.000974936,,
712,0.666666667,21.9,0.000961761,,
713,0.666666667,21.6,0.000948586,,
714,0.666666667,22.6,0.000992502,,
715,0.666666667,21.8,0.000957369,,
716,0.666666667,21.9,0.000961761,,
717,0.666666667,21.8,0.000957369,,
718,0.666666667,21.4,0.000939803,,
719,0.666666667,22.2,0.000974936,,
720,0.666666667,21.6,0.000948586,,
721,0.666666667,22.7,0.000996894,,
722,0.666666667,22.2,0.000974936,,
723,0.666666667,21,0.000922237,,
724,0.666666667,21.9,0.000961761,,
725,0.666666667,22.3,0.000979327,,
726,0.666666667,22.7,0.000996894,,
727,0.666666667,22.4,0.000983719,,
728,0.666666667,21.4,0.000939803,,
729,0.666666667,21.5,0.000944195,,
730,0.666666667,22,0.000966153,,
731,0.666666667,22.7,0.000996894,,
732,0.666666667,22.1,0.000970544,,
733,0.666666667,21.9,0.000961761,,
734,0.666666667,21.8,0.000957369,,
735,0.666666667,22.5,0.000988111,,
736,0.666666667,22.1,0.000970544,,
737,0.666666667,22.4,0.000983719,,
738,0.666666667,22.2,0.000974936,,
739,0.666666667,22.6,0.000992502,,
740,0.666666667,21.9,0.000961761,,
741,0.666666667,22,0.000966153,,
742,0.666666667,22,0.000966153,,
743,0.666666667,21.6,0.000948586,,
744,0.666666667,21.5,0.000944195,,
745,0.666666667,21.8,0.000957369,,
746,0.666666667,21.7,0.000952978,,
747,0.666666667,22.5,0.000988111,,
748,0.666666667,22.2,0.000974936,,
749,0.666666667,22.6,0.000992502,,
750,0.666666667,21.9,0.000961761,,
751,0.666666667,22.4,0.000983719,,
752,0.666666667,21.8,0.000957369,,
753,0.666666667,21.9,0.000961761,,
754,0.666666667,22,0.000966153,,
755,0.666666667,21.6,0.000948586,,
756,0.666666667,22.1,0.000970544,,
757,0.666666667,21.8,0.000957369,,
758,0.666666667,21.6,0.000948586,,
759,0.666666667,22.4,0.000983719,,
760,0.666666667,22.2,0.000974936,,
761,0.666666667,21.5,0.000944195,,
762,0.666666667,21.9,0.000961761,,
763,0.666666667,22.3,0.000979327,,
764,0.666666667,21.6,0.000948586,,
765,0.666666667,22.4,0.000983719,,
766,0.666666667,20.7,0.000909062,,
767,0.666666667,21.6,0.000948586,,
768,0.666666667,22.1,0.000970544,,
769,0.666666667,21.8,0.000957369,,
770,0.666666667,21.4,0.000939803,,
771,0.666666667,20.8,0.000913453,,
772,0.666666667,22.3,0.000979327,,
773,0.666666667,22,0.000966153,,
774,0.666666667,21.6,0.000948586,,
775,0.666666667,21.7,0.000952978,,
776,0.666666667,21.4,0.000939803,,
777,0.666666667,21.8,0.000957369,,
778,0.666666667,22.1,0.000970544,,
779,0.666666667,22.5,0.000988111,,
780,0.666666667,22.4,0.000983719,,
781,0.666666667,22.1,0.000970544,,
782,0.666666667,21.8,0.000957369,,
783,0.666666667,22.9,0.001005677,,
784,0.666666667,21.9,0.000961761,,
785,0.666666667,23.2,0.001018852,,
786,0.666666667,22.4,0.000983719,,
787,0.666666667,22.4,0.000983719,,
788,0.666666667,22.3,0.000979327,,
789,0.666666667,22,0.000966153,,
790,0.666666667,22,0.000966153,,
791,0.666666667,22,0.000966153,,
792,0.666666667,21.4,0.000939803,,
793,0.666666667,21.5,0.000944195,,
794,0.666666667,22.4,0.000983719,,
795,0.666666667,21.9,0.000961761,,
796,0.666666667,22.2,0.000974936,,
797,0.666666667,21.4,0.000939803,,
798,0.666666667,23.4,0.001027635,,
799,0.666666667,21.7,0.000952978,,
800,0.666666667,21.7,0.000952978,,
801,0.666666667,22.4,0.000983719,,
802,0.666666667,22.4,0.000983719,,
803,0.666666667,22.7,0.000996894,,
804,0.666666667,21.8,0.000957369,,
805,0.666666667,22.4,0.000983719,,
806,0.666666667,22,0.000966153,,
807,0.666666667,22,0.000966153,,
808,0.666666667,21.5,0.000944195,,
809,0.666666667,22.4,0.000983719,,
810,0.666666667,22.3,0.000979327,,
811,0.666666667,21.5,0.000944195,,
812,0.666666667,22,0.000966153,,
813,0.666666667,21.7,0.000952978,,
814,0.666666667,22.7,0.000996894,,
815,0.666666667,21.7,0.000952978,,
816,0.666666667,22.4,0.000983719,,
817,0.666666667,22.1,0.000970544,,
818,0.666666667,21.7,0.000952978,,
819,0.666666667,21.6,0.000948586,,
820,0.666666667,21.4,0.000939803,,
821,0.666666667,21.6,0.000948586,,
822,0.666666667,22,0.000966153,,
823,0.666666667,22.1,0.000970544,,
824,0.666666667,21.2,0.00093102,,
825,0.666666667,22.2,0.000974936,,
826,0.666666667,22,0.000966153,,
827,0.666666667,22.1,0.000970544,,
828,0.666666667,21.9,0.000961761,,
829,0.666666667,22.1,0.000970544,,
830,0.666666667,22.4,0.000983719,,
831,0.666666667,21.9,0.000961761,,
832,0.666666667,22.7,0.000996894,,
833,0.666666667,22.4,0.000983719,,
834,0.666666667,22.9,0.001005677,,
835,0.666666667,22.1,0.000970544,,
836,0.666666667,22.1,0.000970544,,
837,0.666666667,21.6,0.000948586,,
838,0.666666667,22.4,0.000983719,,
839,0.666666667,21.6,0.000948586,,
840,0.666666667,21.9,0.000961761,,
841,0.666666667,21.9,0.000961761,,
842,0.666666667,22.6,0.000992502,,
843,0.666666667,22.4,0.000983719,,
844,0.666666667,22.4,0.000983719,,
845,0.666666667,21.4,0.000939803,,
846,0.666666667,22.8,0.001001285,,
847,0.666666667,21.8,0.000957369,,
848,0.666666667,22.5,0.000988111,,
849,0.666666667,21.9,0.000961761,,
850,0.666666667,21.7,0.000952978,,
851,0.666666667,22.8,0.001001285,,
852,0.666666667,22.5,0.000988111,,
853,0.666666667,22.6,0.000992502,,
854,0.666666667,21.4,0.000939803,,
855,0.666666667,21.8,0.000957369,,
856,0.666666667,22.3,0.000979327,,
857,0.666666667,21.7,0.000952978,,
858,0.666666667,22.4,0.000983719,,
859,0.666666667,22.3,0.000979327,,
860,0.666666667,21.6,0.000948586,,
861,0.666666667,22.4,0.000983719,,
862,0.666666667,21.9,0.000961761,,
863,0.666666667,23.2,0.001018852,,
864,0.666666667,22.4,0.000983719,,
865,0.666666667,22.5,0.000988111,,
866,0.666666667,21.7,0.000952978,,
867,0.666666667,22.4,0.000983719,,
868,0.666666667,22.5,0.000988111,,
869,0.666666667,21.8,0.000957369,,
870,0.666666667,21.7,0.000952978,,
871,0.666666667,21.5,0.000944195,,
872,0.666666667,21.7,0.000952978,,
873,0.666666667,21.7,0.000952978,,
874,0.666666667,21.4,0.000939803,,
875,0.666666667,22.2,0.000974936,,
876,0.666666667,21.7,0.000952978,,
877,0.666666667,22.1,0.000970544,,
878,0.666666667,21.9,0.000961761,,
879,0.666666667,22.1,0.000970544,,
880,0.666666667,21.7,0.000952978,,
881,0.666666667,21.9,0.000961761,,
882,0.666666667,21,0.000922237,,
883,0.666666667,21.9,0.000961761,,
884,0.666666667,21.7,0.000952978,,
885,0.666666667,21.9,0.000961761,,
886,0.666666667,22.2,0.000974936,,
887,0.666666667,22.6,0.000992502,,
888,0.666666667,21.9,0.000961761,,
889,0.666666667,22.5,0.000988111,,
890,0.666666667,21.6,0.000948586,,
891,0.666666667,21.8,0.000957369,,
892,0.666666667,22.8,0.001001285,,
893,0.666666667,22.4,0.000983719,,
894,0.666666667,21.8,0.000957369,,
895,0.666666667,22.5,0.000988111,,
896,0.666666667,21.7,0.000952978,,
897,0.666666667,22.4,0.000983719,,
898,0.666666667,22.4,0.000983719,,
899,0.666666667,22.2,0.000974936,,
900,0.666666667,22.2,0.000974936,,
901,0.666666667,21.8,0.000957369,,
902,0.666666667,21.6,0.000948586,,
903,0.666666667,22.7,0.000996894,,
904,0.666666667,21.7,0.000952978,,
905,0.666666667,21.8,0.000957369,,
906,0.666666667,22.6,0.000992502,,
907,0.666666667,21.8,0.000957369,,
908,0.666666667,21.9,0.000961761,,
909,0.666666667,22.5,0.000988111,,
910,0.666666667,22.5,0.000988111,,
911,0.666666667,22,0.000966153,,
912,0.666666667,21.6,0.000948586,,
913,0.666666667,21.1,0.000926628,,
914,0.666666667,22.1,0.000970544,,
915,0.666666667,22.4,0.000983719,,
916,0.666666667,22,0.000966153,,
917,0.666666667,22.4,0.000983719,,
918,0.666666667,22.3,0.000979327,,
919,0.666666667,22.9,0.001005677,,
920,0.666666667,22.2,0.000974936,,
921,0.666666667,22.5,0.000988111,,
922,0.666666667,22.8,0.001001285,,
923,0.666666667,21.5,0.000944195,,
924,0.666666667,22.4,0.000983719,,
925,0.666666667,21.7,0.000952978,,
926,0.666666667,21.5,0.000944195,,
927,0.666666667,22.4,0.000983719,,
928,0.666666667,22.3,0.000979327,,
929,0.666666667,23.1,0.00101446,,
930,0.666666667,22.8,0.001001285,,
931,0.666666667,22.4,0.000983719,,
932,0.666666667,21.9,0.000961761,,
933,0.666666667,22.7,0.000996894,,
934,0.666666667,21.7,0.000952978,,
935,0.666666667,22.4,0.000983719,,
936,0.666666667,22.9,0.001005677,,
937,0.666666667,22.5,0.000988111,,
938,0.666666667,22.7,0.000996894,,
939,0.666666667,22.1,0.000970544,,
940,0.666666667,21.6,0.000948586,,
941,0.666666667,21.9,0.000961761,,
942,0.666666667,22.6,0.000992502,,
943,0.666666667,22.5,0.000988111,,
944,0.666666667,22.4,0.000983719,,
945,0.666666667,22.7,0.000996894,,
946,0.666666667,22.4,0.000983719,,
947,0.666666667,21.5,0.000944195,,
948,0.666666667,22.8,0.001001285,,
949,0.666666667,21.4,0.000939803,,
950,0.666666667,22.5,0.000988111,,
951,0.666666667,21.9,0.000961761,,
952,0.666666667,21.8,0.000957369,,
953,0.666666667,21.7,0.000952978,,
954,0.666666667,22,0.000966153,,
955,0.666666667,21.4,0.000939803,,
956,0.666666667,21.6,0.000948586,,
957,0.666666667,22,0.000966153,,
958,0.666666667,22.5,0.000988111,,
959,0.666666667,21.8,0.000957369,,
960,0.666666667,21.9,0.000961761,,
961,0.666666667,22.2,0.000974936,,
962,0.666666667,22.1,0.000970544,,
963,0.666666667,21.5,0.000944195,,
964,0.666666667,21.6,0.000948586,,
965,0.666666667,22.5,0.000988111,,
966,0.666666667,22.1,0.000970544,,
967,0.666666667,22.5,0.000988111,,
968,0.666666667,22,0.000966153,,
969,0.666666667,22.3,0.000979327,,
970,0.666666667,22,0.000966153,,
971,0.666666667,21.4,0.000939803,,
972,0.666666667,22,0.000966153,,
973,0.666666667,21.6,0.000948586,,
974,0.666666667,21.9,0.000961761,,
975,0.666666667,22.7,0.000996894,,
976,0.666666667,23,0.001010069,,
977,0.666666667,22.5,0.000988111,,
978,0.666666667,21.4,0.000939803,,
979,0.666666667,22.4,0.000983719,,
980,0.666666667,22.4,0.000983719,,
981,0.666666667,22.4,0.000983719,,
982,0.666666667,21.6,0.000948586,,
983,0.666666667,21.4,0.000939803,,
984,0.666666667,21.9,0.000961761,,
985,0.666666667,21.9,0.000961761,,
986,0.666666667,22,0.000966153,,
987,0.666666667,21.9,0.000961761,,
988,0.666666667,22,0.000966153,,
989,0.666666667,21.7,0.000952978,,
990,0.666666667,21.7,0.000952978,,
991,0.666666667,21.4,0.000939803,,
992,0.666666667,21.8,0.000957369,,
993,0.666666667,22.1,0.000970544,,
994,0.666666667,22.2,0.000974936,,
995,0.666666667,22.3,0.000979327,,
996,0.666666667,22.4,0.000983719,,
997,0.666666667,21.8,0.000957369,,
998,0.666666667,22.4,0.000983719,,
999,0.666666667,22.4,0.000983719,,
1000,0.666666667,21.2,0.00093102,,
1001,0.666666667,22.7,0.000996894,,
1002,0.666666667,21.7,0.000952978,,
1003,0.666666667,21.4,0.000939803,,
1004,0.666666667,22.1,0.000970544,,
1005,0.666666667,20.7,0.000909062,,
1006,0.666666667,22.3,0.000979327,,
1007,0.666666667,22.9,0.001005677,,
1008,0.666666667,22.1,0.000970544,,
1009,0.666666667,21.7,0.000952978,,
1010,0.666666667,21.7,0.000952978,,
1011,0.666666667,22.3,0.000979327,,
1012,0.666666667,22.2,0.000974936,,
1013,0.666666667,22.3,0.000979327,,
1014,0.666666667,22.6,0.000992502,,
1015,0.666666667,22.6,0.000992502,,
1016,0.666666667,22.2,0.000974936,,
1017,0.666666667,21.5,0.000944195,,
1018,0.666666667,22.3,0.000979327,,
1019,0.666666667,22.6,0.000992502,,
1020,0.666666667,22.2,0.000974936,,
1021,0.666666667,21.8,0.000957369,,
1022,0.666666667,21.4,0.000939803,,
1023,0.833333333,11.7,0.000513817,,
1024,0.833333333,12,0.000526992,,
1025,0.833333333,11.4,0.000500643,,
1026,0.833333333,10.8,0.000474293,,
1027,0.833333333,11.6,0.000509426,,
1028,0.833333333,10.6,0.00046551,,
1029,0.833333333,11.5,0.000505034,,
1030,0.833333333,10.9,0.000478685,,
1031,0.833333333,10.7,0.000469901,,
1032,0.833333333,11.3,0.000496251,,
1033,0.833333333,10.5,0.000461118,,
1034,0.833333333,11.4,0.000500643,,
1035,0.833333333,10.6,0.00046551,,
1036,0.833333333,10.7,0.000469901,,
1037,0.833333333,11.4,0.000500643,,
1038,0.833333333,11.4,0.000500643,,
1039,0.833333333,11.5,0.000505034,,
1040,0.833333333,11.1,0.000487468,,
1041,0.833333333,11.3,0.000496251,,
1042,0.833333333,11.3,0.000496251,,
1043,0.833333333,11.3,0.000496251,,
1044,0.833333333,11.4,0.000500643,,
1045,0.833333333,12.7,0.000557734,,
1046,0.833333333,11.2,0.000491859,,
1047,0.833333333,11.5,0.000505034,,
1048,0.833333333,11.4,0.000500643,,
1049,0.833333333,10.5,0.000461118,,
1050,0.833333333,11.3,0.000496251,,
1051,0.833333333,11.4,0.000500643,,
1052,0.833333333,11.5,0.000505034,,
1053,0.833333333,10.9,0.000478685,,
1054,0.833333333,11.2,0.000491859,,
1055,0.833333333,11.5,0.000505034,,
1056,0.833333333,10.8,0.000474293,,
1057,0.833333333,11.5,0.000505034,,
1058,0.833333333,12,0.000526992,,
1059,0.833333333,11.5,0.000505034,,
1060,0.833333333,12.3,0.000540167,,
1061,0.833333333,11.8,0.000518209,,
1062,0.833333333,10.6,0.00046551,,
1063,0.833333333,12,0.000526992,,
1064,0.833333333,10.8,0.000474293,,
1065,0.833333333,11.7,0.000513817,,
1066,0.833333333,11.6,0.000509426,,
1067,0.833333333,11.5,0.000505034,,
1068,0.833333333,10.9,0.000478685,,
1069,0.833333333,11.4,0.000500643,,
1070,0.833333333,10.6,0.00046551,,
1071,0.833333333,11.5,0.000505034,,
1072,0.833333333,10.7,0.000469901,,
1073,0.833333333,11.5,0.000505034,,
1074,0.833333333,11.7,0.000513817,,
1075,0.833333333,11.3,0.000496251,,
1076,0.833333333,11.6,0.000509426,,
1077,0.833333333,11.8,0.000518209,,
1078,0.833333333,11,0.000483076,,
1079,0.833333333,10.6,0.00046551,,
1080,0.833333333,10.7,0.000469901,,
1081,0.833333333,10.7,0.000469901,,
1082,0.833333333,10.5,0.000461118,,
1083,0.833333333,12,0.000526992,,
1084,0.833333333,12.1,0.000531384,,
1085,0.833333333,11,0.000483076,,
1086,0.833333333,11.2,0.000491859,,
1087,0.833333333,11.9,0.000522601,,
1088,0.833333333,11.6,0.000509426,,
1089,0.833333333,11.2,0.000491859,,
1090,0.833333333,12.5,0.00054895,,
1091,0.833333333,10.6,0.00046551,,
1092,0.833333333,11.8,0.000518209,,
1093,0.833333333,11.5,0.000505034,,
1094,0.833333333,10.6,0.00046551,,
1095,0.833333333,10.7,0.000469901,,
1096,0.833333333,10.5,0.000461118,,
1097,0.833333333,12.5,0.00054895,,
1098,0.833333333,11.2,0.000491859,,
1099,0.833333333,12,0.000526992,,
1100,0.833333333,11.2,0.000491859,,
1101,0.833333333,10.8,0.000474293,,
1102,0.833333333,11.1,0.000487468,,
1103,0.833333333,11.1,0.000487468,,
1104,0.833333333,10.9,0.000478685,,
1105,0.833333333,10.9,0.000478685,,
1106,0.833333333,10.5,0.000461118,,
1107,0.833333333,12,0.000526992,,
1108,0.833333333,12.2,0.000535775,,
1109,0.833333333,10.8,0.000474293,,
1110,0.833333333,11.7,0.000513817,,
1111,0.833333333,11.7,0.000513817,,
1112,0.833333333,10.6,0.00046551,,
1113,0.833333333,11.8,0.000518209,,
1114,0.833333333,12.3,0.000540167,,
1115,0.833333333,11.5,0.000505034,,
1116,0.833333333,11.6,0.000509426,,
1117,0.833333333,11.5,0.000505034,,
1118,0.833333333,11.5,0.000505034,,
1119,0.833333333,11.5,0.000505034,,
1120,0.833333333,11.1,0.000487468,,
1121,0.833333333,12.7,0.000557734,,
1122,0.833333333,12.2,0.000535775,,
1123,0.833333333,10.6,0.00046551,,
1124,0.833333333,10.8,0.000474293,,
1125,0.833333333,11.1,0.000487468,,
1126,0.833333333,11.9,0.000522601,,
1127,0.833333333,10.7,0.000469901,,
1128,0.833333333,11.9,0.000522601,,
1129,0.833333333,11.5,0.000505034,,
1130,0.833333333,11.2,0.000491859,,
1131,0.833333333,10.6,0.00046551,,
1132,0.833333333,11.5,0.000505034,,
1133,0.833333333,11.7,0.000513817,,
1134,0.833333333,11.5,0.000505034,,
1135,0.833333333,11,0.000483076,,
1136,0.833333333,11.7,0.000513817,,
1137,0.833333333,11.7,0.000513817,,
1138,0.833333333,11.2,0.000491859,,
1139,0.833333333,11.7,0.000513817,,
1140,0.833333333,11.9,0.000522601,,
1141,0.833333333,11.3,0.000496251,,
1142,0.833333333,11.2,0.000491859,,
1143,0.833333333,11.7,0.000513817,,
1144,0.833333333,10.6,0.00046551,,
1145,0.833333333,11.9,0.000522601,,
1146,0.833333333,11.4,0.000500643,,
1147,0.833333333,11.7,0.000513817,,
1148,0.833333333,11.7,0.000513817,,
1149,0.833333333,13,0.000570908,,
1150,0.833333333,11.5,0.000505034,,
1151,0.833333333,11.9,0.000522601,,
1152,0.833333333,11.9,0.000522601,,
1153,0.833333333,11,0.000483076,,
1154,0.833333333,12.3,0.000540167,,
1155,0.833333333,12.2,0.000535775,,
1156,0.833333333,11.2,0.000491859,,
1157,0.833333333,10.9,0.000478685,,
1158,0.833333333,11.1,0.000487468,,
1159,0.833333333,11.1,0.000487468,,
1160,0.833333333,11.6,0.000509426,,
1161,0.833333333,11.2,0.000491859,,
1162,0.833333333,11.5,0.000505034,,
1163,0.833333333,10.7,0.000469901,,
1164,0.833333333,10.7,0.000469901,,
1165,0.833333333,11.1,0.000487468,,
1166,0.833333333,11.3,0.000496251,,
1167,0.833333333,11.5,0.000505034,,
1168,0.833333333,11.4,0.000500643,,
1169,0.833333333,11,0.000483076,,
1170,0.833333333,11.5,0.000505034,,
1171,0.833333333,11.1,0.000487468,,
1172,0.833333333,12.2,0.000535775,,
1173,0.833333333,11.5,0.000505034,,
1174,0.833333333,11.8,0.000518209,,
1175,0.833333333,11.1,0.000487468,,
1176,0.833333333,10.8,0.000474293,,
1177,0.833333333,11.6,0.000509426,,
1178,0.833333333,11.7,0.000513817,,
1179,0.833333333,11.8,0.000518209,,
1180,0.833333333,10.6,0.00046551,,
1181,0.833333333,11.5,0.000505034,,
1182,0.833333333,11.6,0.000509426,,
1183,0.833333333,11.5,0.000505034,,
1184,0.833333333,10.5,0.000461118,,
1185,0.833333333,11.2,0.000491859,,
1186,0.833333333,11.2,0.000491859,,
1187,0.833333333,10.5,0.000461118,,
1188,0.833333333,11.4,0.000500643,,
1189,0.833333333,12.5,0.00054895,,
1190,0.833333333,12.1,0.000531384,,
1191,0.833333333,11.5,0.000505034,,
1192,0.833333333,12.8,0.000562125,,
1193,0.833333333,12.3,0.000540167,,
1194,0.833333333,11.2,0.000491859,,
1195,0.833333333,10.9,0.000478685,,
1196,0.833333333,10.7,0.000469901,,
1197,0.833333333,12,0.000526992,,
1198,0.833333333,10.6,0.00046551,,
1199,0.833333333,11.1,0.000487468,,
1200,0.833333333,12.2,0.000535775,,
1201,0.833333333,10.7,0.000469901,,
1202,0.833333333,11.5,0.000505034,,
1203,0.833333333,11.7,0.000513817,,
1204,0.833333333,11.9,0.000522601,,
1205,0.833333333,10.9,0.000478685,,
1206,0.833333333,11.7,0.000513817,,
1207,0.833333333,11.6,0.000509426,,
1208,0.833333333,11.9,0.000522601,,
1209,0.833333333,11.7,0.000513817,,
1210,0.833333333,11.7,0.000513817,,
1211,0.833333333,11.5,0.000505034,,
1212,0.833333333,11.8,0.000518209,,
1213,0.833333333,11.7,0.000513817,,
1214,0.833333333,11.5,0.000505034,,
1215,0.833333333,10.5,0.000461118,,
1216,0.833333333,11.5,0.000505034,,
1217,0.833333333,11.6,0.000509426,,
1218,0.833333333,11.5,0.000505034,,
1219,0.833333333,11.2,0.000491859,,
1220,0.833333333,11.4,0.000500643,,
1221,0.833333333,11.8,0.000518209,,
1222,0.833333333,11.5,0.000505034,,
1223,0.833333333,11.6,0.000509426,,
1224,0.833333333,12.1,0.000531384,,
1225,0.833333333,11,0.000483076,,
1226,0.833333333,11.1,0.000487468,,
1227,0.833333333,11.7,0.000513817,,
1228,0.833333333,11.7,0.000513817,,
1229,0.833333333,12.8,0.000562125,,
1230,0.833333333,12.3,0.000540167,,
1231,0.833333333,11.1,0.000487468,,
1232,0.833333333,11.6,0.000509426,,
1233,0.833333333,11.8,0.000518209,,
1234,0.833333333,11.6,0.000509426,,
1235,0.833333333,11.8,0.000518209,,
1236,0.833333333,10.7,0.000469901,,
1237,0.833333333,11.1,0.000487468,,
1238,0.833333333,11.9,0.000522601,,
1239,0.833333333,10.5,0.000461118,,
1240,0.833333333,11.6,0.000509426,,
1241,0.833333333,10.5,0.000461118,,
1242,0.833333333,12,0.000526992,,
1243,0.833333333,12.1,0.000531384,,
1244,0.833333333,11.2,0.000491859,,
1245,0.833333333,11.5,0.000505034,,
1246,0.833333333,11.8,0.000518209,,
1247,0.833333333,11.6,0.000509426,,
1248,0.833333333,11.2,0.000491859,,
1249,0.833333333,11.7,0.000513817,,
1250,0.833333333,11.5,0.000505034,,
1251,0.833333333,11.8,0.000518209,,
1252,0.833333333,10.6,0.00046551,,
1253,0.833333333,12.1,0.000531384,,
1254,0.833333333,11.8,0.000518209,,
1255,0.833333333,11.4,0.000500643,,
1256,0.833333333,12,0.000526992,,
1257,0.833333333,10.6,0.00046551,,
1258,0.833333333,11.6,0.000509426,,
1259,0.833333333,12.2,0.000535775,,
1260,0.833333333,11.3,0.000496251,,
1261,0.833333333,10.8,0.000474293,,
1262,0.833333333,11.8,0.000518209,,
1263,0.833333333,11.7,0.000513817,,
1264,0.833333333,12.1,0.000531384,,
1265,0.833333333,10.6,0.00046551,,
1266,0.833333333,11.6,0.000509426,,
1267,0.833333333,11.5,0.000505034,,
1268,0.833333333,12,0.000526992,,
1269,0.833333333,11.8,0.000518209,,
1270,0.833333333,10.6,0.00046551,,
1271,0.833333333,11.7,0.000513817,,
1272,0.833333333,11.5,0.000505034,,
1273,0.833333333,11.6,0.000509426,,
1274,0.833333333,11.6,0.000509426,,
1275,0.833333333,11.6,0.000509426,,
1276,0.833333333,11.6,0.000509426,,
1277,0.833333333,11.5,0.000505034,,
1278,0.833333333,12.4,0.000544559,,
1279,0.833333333,12,0.000526992,,
1280,0.833333333,11,0.000483076,,
1281,0.833333333,12.3,0.000540167,,
1282,0.833333333,10.9,0.000478685,,
1283,0.833333333,11.5,0.000505034,,
1284,0.833333333,11.5,0.000505034,,
1285,0.833333333,11.5,0.000505034,,
1286,0.833333333,11.5,0.000505034,,
1287,0.833333333,12.3,0.000540167,,
1288,0.833333333,11.7,0.000513817,,
1289,0.833333333,11.7,0.000513817,,
1290,0.833333333,11.7,0.000513817,,
1291,0.833333333,11.6,0.000509426,,
1292,0.833333333,12,0.000526992,,
1293,0.833333333,11.9,0.000522601,,
1294,0.833333333,10.9,0.000478685,,
1295,0.833333333,10.9,0.000478685,,
1296,0.833333333,11.8,0.000518209,,
1297,0.833333333,12,0.000526992,,
1298,0.833333333,11,0.000483076,,
1299,0.833333333,11.5,0.000505034,,
1300,0.833333333,11.9,0.000522601,,
1301,0.833333333,11.1,0.000487468,,
1302,0.833333333,11.9,0.000522601,,
1303,0.833333333,11.6,0.000509426,,
1304,0.833333333,10.5,0.000461118,,
1305,0.833333333,11.8,0.000518209,,
1306,0.833333333,12,0.000526992,,
1307,0.833333333,10.8,0.000474293,,
1308,0.833333333,11.6,0.000509426,,
1309,0.833333333,10.5,0.000461118,,
1310,0.833333333,11.9,0.000522601,,
1311,0.833333333,11.9,0.000522601,,
1312,0.833333333,11.9,0.000522601,,
1313,0.833333333,11,0.000483076,,
1314,0.833333333,11.3,0.000496251,,
1315,0.833333333,11.6,0.000509426,,
1316,0.833333333,11.6,0.000509426,,
1317,0.833333333,12.1,0.000531384,,
1318,0.833333333,11.7,0.000513817,,
1319,0.833333333,10.6,0.00046551,,
1320,0.833333333,11.6,0.000509426,,
1321,0.833333333,11.9,0.000522601,,
1322,0.833333333,10.5,0.000461118,,
1323,0.833333333,11.7,0.000513817,,
1324,0.833333333,10.9,0.000478685,,
1325,0.833333333,11,0.000483076,,
1326,0.833333333,11.2,0.000491859,,
1327,0.833333333,12,0.000526992,,
1328,0.833333333,10.9,0.000478685,,
1329,0.833333333,11.4,0.000500643,,
1330,0.833333333,11.8,0.000518209,,
1331,0.833333333,10.6,0.00046551,,
1332,0.833333333,10.5,0.000461118,,
1333,0.833333333,11.5,0.000505034,,
1334,0.833333333,10.5,0.000461118,,
1335,0.833333333,10.6,0.00046551,,
1336,0.833333333,12,0.000526992,,
1337,0.833333333,12.1,0.000531384,,
1338,0.833333333,11.6,0.000509426,,
1339,0.833333333,10.6,0.00046551,,
1340,0.833333333,10.6,0.00046551,,
1341,0.833333333,12.4,0.000544559,,
1342,0.833333333,11.6,0.000509426,,
1343,0.833333333,11.5,0.000505034,,
1344,0.833333333,11.6,0.000509426,,
1345,0.833333333,11.4,0.000500643,,
1346,0.833333333,10.7,0.000469901,,
1347,0.833333333,11.2,0.000491859,,
1348,0.833333333,11.6,0.000509426,,
1349,0.833333333,12.3,0.000540167,,
1350,0.833333333,11.9,0.000522601,,
1351,0.833333333,11.7,0.000513817,,
1352,0.833333333,10.7,0.000469901,,
1353,0.833333333,11.8,0.000518209,,
1354,0.833333333,11,0.000483076,,
1355,0.833333333,10.5,0.000461118,,
1356,0.833333333,11.5,0.000505034,,
1357,0.833333333,11.7,0.000513817,,
1358,0.833333333,12.5,0.00054895,,
1359,0.833333333,11.6,0.000509426,,
1360,0.833333333,11.5,0.000505034,,
1361,0.833333333,11.6,0.000509426,,
1362,0.833333333,11.5,0.000505034,,
1363,0.833333333,11,0.000483076,,
1364,0.833333333,11.5,0.000505034,,
1365,0.833333333,10.6,0.00046551,,
1366,0.833333333,11.8,0.000518209,,
1367,0.833333333,12,0.000526992,,
1368,0.833333333,11.3,0.000496251,,
1369,0.833333333,11.3,0.000496251,,
1370,0.833333333,11.9,0.000522601,,
1371,0.833333333,11.7,0.000513817,,
1372,0.833333333,11.6,0.000509426,,
1373,0.833333333,11.8,0.000518209,,
1374,0.833333333,10.5,0.000461118,,
1375,0.833333333,11.5,0.000505034,,
1376,0.833333333,10.7,0.000469901,,
1377,0.833333333,10.7,0.000469901,,
1378,0.833333333,11.9,0.000522601,,
1379,0.833333333,11.6,0.000509426,,
1380,0.833333333,11.6,0.000509426,,
1381,0.833333333,11.9,0.000522601,,
1382,0.833333333,11,0.000483076,,
1383,0.833333333,10.8,0.000474293,,
1384,0.833333333,11,0.000483076,,
1385,0.833333333,10.7,0.000469901,,
1386,0.833333333,10.9,0.000478685,,
1387,0.833333333,11.4,0.000500643,,
1388,0.833333333,11.6,0.000509426,,
1389,0.833333333,11.2,0.000491859,,
1390,0.833333333,12.4,0.000544559,,
1391,0.833333333,11.6,0.000509426,,
1392,0.833333333,11.9,0.000522601,,
1393,0.833333333,11.6,0.000509426,,
1394,0.833333333,12.1,0.000531384,,
1395,0.833333333,11.9,0.000522601,,
1396,0.833333333,11.8,0.000518209,,
1397,0.833333333,11.8,0.000518209,,
1398,0.833333333,11.7,0.000513817,,
1399,0.833333333,12,0.000526992,,
1400,0.833333333,11.5,0.000505034,,
1401,0.833333333,10.6,0.00046551,,
1402,1,1.1,4.83076E-05,,
1403,1,0.7,3.07412E-05,,
1404,1,1.2,5.26992E-05,,
1405,1,1.5,6.5874E-05,,
1406,1,0.8,3.51328E-05,,
1407,1,1.4,6.14824E-05,,
1408,1,0.9,3.95244E-05,,
1409,1,1.1,4.83076E-05,,
1410,1,0.6,2.63496E-05,,
1411,1,0.8,3.51328E-05,,
1412,1,1.1,4.83076E-05,,
1413,1,0.6,2.63496E-05,,
1414,1,1,4.3916E-05,,
1415,1,0.8,3.51328E-05,,
1416,1,1.1,4.83076E-05,,
1417,1,1.2,5.26992E-05,,
1418,1,0.9,3.95244E-05,,
1419,1,1,4.3916E-05,,
1420,1,1.2,5.26992E-05,,
1421,1,0.8,3.51328E-05,,
1422,1,0.7,3.07412E-05,,
1423,1,0.6,2.63496E-05,,
1424,1,1,4.3916E-05,,
1425,1,1.3,5.70908E-05,,
1426,1,0.6,2.63496E-05,,
1427,1,0.6,2.63496E-05,,
1428,1,0.6,2.63496E-05,,
1429,1,0.8,3.51328E-05,,
1430,1,1.1,4.83076E-05,,
1431,1,0.8,3.51328E-05,,
1432,1,0.7,3.07412E-05,,
1433,1,0.6,2.63496E-05,,
1434,1,0.8,3.51328E-05,,
1435,1,0.6,2.63496E-05,,
1436,1,0.7,3.07412E-05,,
1437,1,0.6,2.63496E-05,,
1438,1,1.2,5.26992E-05,,
1439,1,0.6,2.63496E-05,,
1440,1,0.8,3.51328E-05,,
1441,1,1.4,6.14824E-05,,
1442,1,0.6,2.63496E-05,,
1443,1,0.7,3.07412E-05,,
1444,1,1.1,4.83076E-05,,
1445,1,0.6,2.63496E-05,,
1446,1,0.8,3.51328E-05,,
1447,1,0.7,3.07412E-05,,
1448,1,0.8,3.51328E-05,,
1449,1,1.4,6.14824E-05,,
1450,1,0.9,3.95244E-05,,
1451,1,0.7,3.07412E-05,,
1452,1,0.9,3.95244E-05,,
1453,1,0.9,3.95244E-05,,
1454,1,0.6,2.63496E-05,,
1455,1,0.6,2.63496E-05,,
1456,1,0.7,3.07412E-05,,
1457,1,1.2,5.26992E-05,,
1458,1,1.3,5.70908E-05,,
1459,1,0.8,3.51328E-05,,
1460,1,0.7,3.07412E-05,,
1461,1,0.9,3.95244E-05,,
1462,1,1.4,6.14824E-05,,
1463,1,0.6,2.63496E-05,,
1464,1,1.1,4.83076E-05,,
1465,1,1.5,6.5874E-05,,
1466,1,2.1,9.22237E-05,,
1467,1,0.6,2.63496E-05,,
1468,1,0.9,3.95244E-05,,
1469,1,0.6,2.63496E-05,,
1470,1,1.2,5.26992E-05,,
1471,1,1,4.3916E-05,,
1472,1,1.7,7.46572E-05,,
1473,1,1.1,4.83076E-05,,
1474,1,0.8,3.51328E-05,,
1475,1,0.7,3.07412E-05,,
1476,1,0.8,3.51328E-05,,
1477,1,0.7,3.07412E-05,,
1478,1,0.9,3.95244E-05,,
1479,1,1.9,8.34404E-05,,
1480,1,1.2,5.26992E-05,,
1481,1,1,4.3916E-05,,
1482,1,1.1,4.83076E-05,,
1483,1,1.3,5.70908E-05,,
1484,1,1.2,5.26992E-05,,
1485,1,1,4.3916E-05,,
1486,1,0.8,3.51328E-05,,
1487,1,0.7,3.07412E-05,,
1488,1,1.5,6.5874E-05,,
1489,1,1.2,5.26992E-05,,
1490,1,0.6,2.63496E-05,,
1491,1,0.9,3.95244E-05,,
1492,1,0.7,3.07412E-05,,
1493,1,1,4.3916E-05,,
1494,1,1.4,6.14824E-05,,
1495,1,0.7,3.07412E-05,,
1496,1,0.7,3.07412E-05,,
1497,1,0.8,3.51328E-05,,
1498,1,1.2,5.26992E-05,,
1499,1,0.6,2.63496E-05,,
1500,1,0.7,3.07412E-05,,
1501,1,2.2,9.66153E-05,,
1502,1,1,4.3916E-05,,
1503,1,1.4,6.14824E-05,,
1504,1,1.1,4.83076E-05,,
1505,1,0.6,2.63496E-05,,
1506,1,0.8,3.51328E-05,,
1507,1,0.8,3.51328E-05,,
1508,1,1.1,4.83076E-05,,
1509,1,0.7,3.07412E-05,,
1510,1,0.9,3.95244E-05,,
1511,1,1.8,7.90488E-05,,
1512,1,1,4.3916E-05,,
1513,1,0.9,3.95244E-05,,
1514,1,0.9,3.95244E-05,,
1515,1,0.8,3.51328E-05,,
1516,1,1.4,6.14824E-05,,
1517,1,1.1,4.83076E-05,,
1518,1,0.9,3.95244E-05,,
1519,1,0.7,3.07412E-05,,
1520,1,1.2,5.26992E-05,,
1521,1,1.1,4.83076E-05,,
1522,1,1.8,7.90488E-05,,
1523,1,0.9,3.95244E-05,,
1524,1,0.8,3.51328E-05,,
1525,1,0.6,2.63496E-05,,
1526,1,0.9,3.95244E-05,,
1527,1,1,4.3916E-05,,
1528,1,0.8,3.51328E-05,,
1529,1,0.8,3.51328E-05,,
1530,1,1.4,6.14824E-05,,
1531,1,0.7,3.07412E-05,,
1532,1,0.9,3.95244E-05,,
1533,1,0.7,3.07412E-05,,
1534,1,1,4.3916E-05,,
1535,1,0.6,2.63496E-05,,
1536,1,0.7,3.07412E-05,,
1537,1,0.8,3.51328E-05,,
1538,1,1.6,7.02656E-05,,
1539,1,0.9,3.95244E-05,,
1540,1,1.3,5.70908E-05,,
1541,1,1,4.3916E-05,,
1542,1,1.2,5.26992E-05,,
1543,1,1.2,5.26992E-05,,
1544,1,0.9,3.95244E-05,,
1545,1,1.8,7.90488E-05,,

==> files/milp_individual_classifiers.csv <==
batch_cost,column,file,num_training_data,region,row_index,tab,template_formula,avg
3757.6,0.411111111,0.666666667,10,0.411111111,0.033333333,0.411111111,0.055555556,0.249
2642.5,0.86,0.64,100,0.7,0.11,0.83,0.43,0.446
2565.5,0.87,0.75,200,0.75,0.16,0.76,0.36,0.456
1990,0.87,0.79,600,0.81,0.38,0.83,0.52,0.525
2120.2,0.73,0.79,1200,0.75,0.59,0.78,0.45,0.511
2651.4,0.73,0.77,1400,0.64,0.34,0.68,0.42,0.448

==> files/plots_base_seq_milp_costs+acc.csv <==
num_training_data,seq_cost,seq_cost_weeks,seq_sum_cost,seq_sum_cost_weeks,seq_acc,milp_cost,milp_cost_weeks,milp_sum_cost,milp_sum_cost_weeks,milp_acc,sum_baseline_cost,sum_baseline_cost_weeks,,,,num_training_data_base,baseline_cost
0,600,0.026349614,600,0.026349614,0,600,0.026349614,600,0.026349614,0,600,0.026349614,,,,100,6000
10,3482.1,0.152919987,4082.1,0.179269602,0.286,3757.6,0.165018852,4357.6,0.191368466,0.249,6000,0.263496144,,,,200,6000
100,3348.2,0.147039632,7430.3,0.326309233,0.364,2642.5,0.116048093,7000.1,0.30741656,0.446,12000,0.526992288,,,,300,6000
200,3369.5,0.147975043,10799.8,0.474284276,0.361,2565.5,0.11266656,9565.6,0.420083119,0.456,18000,0.790488432,,,,400,6000
300,3040.6,0.133531063,13840.4,0.607815338,0.403,2449.6,0.107576692,12015.2,0.527659811,0.47,24000,1.053984576,,,,500,6000
400,3031.2,0.133118252,16871.6,0.74093359,0.402,2105.4,0.092460797,14120.6,0.620120608,0.512,30000,1.31748072,,,,600,6000
500,2914.4,0.12798886,19786,0.868922451,0.416,2296.3,0.100844366,16416.9,0.720964974,0.489,36000,1.580976864,,,,700,6000
600,3166.9,0.139077656,22952.9,1.008000107,0.384,1990,0.087392888,18406.9,0.808357862,0.525,42000,1.844473008,,,,800,6000
700,3588.2,0.157579477,26541.1,1.165579584,0.339,2247.6,0.098705656,20654.5,0.907063518,0.495,48000,2.107969152,,,,900,6000
800,2667.8,0.117159169,29208.9,1.282738753,0.446,2236.2,0.098205013,22890.7,1.00526853,0.496,54000,2.371465296,,,,1000,6000
900,3157.9,0.138682412,32366.8,1.421421165,0.388,2284.1,0.10030859,25174.8,1.105577121,0.491,60000,2.63496144,,,,1100,6000
1000,2598.6,0.11412018,34965.4,1.535541345,0.456,2061.3,0.0905241,27236.1,1.196101221,0.517,66000,2.898457584,,,,1200,6000
1100,2596.9,0.114045523,37562.3,1.649586868,0.456,2313.1,0.101582155,29549.2,1.297683376,0.487,72000,3.161953728,,,,1300,6000
1200,2839.7,0.124708333,40402,1.774295201,0.423,2120.2,0.093110754,31669.4,1.39079413,0.511,78000,3.425449871,,,,1400,6000
1300,2825.6,0.124089117,43227.6,1.898384319,0.425,2310.8,0.101481148,33980.2,1.492275278,0.488,84000,3.688946015,,,,1500,3420
1400,3034.6,0.133267566,46262.2,2.031651885,0.401,2651.4,0.116438946,36631.6,1.608714225,0.448,90000,3.952442159,,,,,
1500,1408.5,0.06185572,47670.7,2.093507605,0.462,1612.6,0.07081898,38244.2,1.679533205,0.422,93360,4.1,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,Constant,,,,
,,,,,,,,,,,,,4.3916E-05,,,,

==> files/seq_milp_acc_vs_cost.csv <==
seq_acc,seq_cost,seq_cost_weeks,milp_acc,milp_cost,milp_cost_weeks,,,,
0.339,3588.2,0.157579477,0.446,2642.5,0.116048093,,,,
0.361,3369.5,0.147975043,0.448,2651.4,0.116438946,,,,
0.364,3348.2,0.147039632,0.456,2565.5,0.11266656,,,,
0.384,3166.9,0.139077656,0.47,2449.6,0.107576692,,,,
0.388,3157.9,0.138682412,0.487,2313.1,0.101582155,,,,
0.401,3034.6,0.133267566,0.488,2310.8,0.101481148,,,,
0.402,3031.2,0.133118252,0.489,2296.3,0.100844366,,,,
0.403,3040.6,0.133531063,0.491,2284.1,0.10030859,,,,
0.416,2914.4,0.12798886,0.495,2247.6,0.098705656,,,,
0.423,2839.7,0.124708333,0.496,2236.2,0.098205013,,,,
0.425,2825.6,0.124089117,0.511,2120.2,0.093110754,,,,
0.446,2667.8,0.117159169,0.512,2105.4,0.092460797,,,,Constant
0.456,2598.6,0.11412018,0.517,2061.3,0.0905241,,,,4.3916E-05
0.456,2596.9,0.114045523,0.525,1990,0.087392888,,,,
